Fringe tracking and spatial filtering: phase jumps and dropouts

Fringe tracking in interferometers is typically analyzed with the implicit assumption that there is a single phase associated with each telescope in the array. If the telescopes have apertures significantly larger than r0 and only partial adaptive optics correction, then the phase measured by a fringe sensor may differ significantly from the "piston" component of the aperture phase. In some cases, speckle noise will cause "branch points" in the measured phase as a function of time, causing large and sudden jumps in the phase. We present simulations showing these effects in order to understand their implications for the design of fringe tracking algorithms.

==> abstract.txt <==
Fringe tracking on interferometers is typically analysed with the implicit assumption that there is a single phase associated with each telescope in the array. If the telescopes have apertures significantly larger than r0 and only partial adaptive optics correction, then the phase associated with each aperture becomes ill-determined. Spatial filtering and/or diffraction effects will lead to possibly conflicting measurements of the fringe phase. In addition, speckle noise will cause "branch points" in the measured phase as a function of time, causing large and sudden phase jumps. We investigate the statistical probability of these effects as a function of the strength of the wavefront spatial fluctuations, in order to understand how best to fringe track under these conditions.

